Parallelized Linear Classification with Volumetric Chemical Perceptrons

In this work, we introduce a new type of linear classifier that is implemented in a chemical form. We propose a novel encoding technique which simultaneously represents multiple datasets in an array of microliter-scale chemical mixtures. Parallel computations on these datasets are performed as robotic liquid handling sequences, whose outputs are analyzed by high-performance liquid chromatography. As a proof of concept, we chemically encode several MNIST images of handwritten digits and demonstrate successful chemical-domain classification of the digits using volumetric perceptrons. We additionally quantify the performance of our method with a larger dataset of binary vectors and compare the experimental measurements against predicted results. Paired with appropriate chemical analysis tools, our approach can work on increasingly parallel datasets. We anticipate that related approaches will be scalable to multilayer neural networks and other more complex algorithms. Much like recent demonstrations of archival data storage in DNA, this work blurs the line between chemical and electrical information systems, and offers early insight into the computational efficiency and massive parallelism which may come with computing in chemical domains.

==> readme.txt <==
IEEE ICRC Conference Guidelines for Authors
http://icrc.ieee.org/authors-guidelines/

Text Length

    Paper: 10 pages maximum (exclusive of bibliography)
    Abstract: up to 250 words

Important Dates

    Paper Abstract Submissions Due

        7 May 2018 at 11:00pm EDT 

    Paper Submissions 
    
        14 May 2018 at 11:00pm EDT

    Author Notification of Acceptance

        8 August 2018

    Poster Abstract Submissions 

        6 September 2018 

    Final Copies of Papers 

        6 September 2018 


